Generative Image Modeling using Style and Structure Adversarial Networks

Current generative frameworks use end-to-end learning and generate images by sampling from uniform noise distribution. However, these approaches ignore the most basic principle of image formation: images are product of: (a) Structure: the underlying 3D model; (b) Style: the texture mapped onto structure. In this paper, we factorize the image generation process and propose Style and Structure Generative Adversarial Network (S^2-GAN). Our S^2-GAN has two components: the Structure-GAN generates a surface normal map; the Style-GAN takes the surface normal map as input and generates the 2D image. Apart from a real vs. generated loss function, we use an additional loss with computed surface normals from generated images. The two GANs are first trained independently, and then merged together via joint learning. We show our S^2-GAN model is interpretable, generates more realistic images and can be used to learn unsupervised RGBD representations.

==> inro.txt <==



What is the right way to learn deep representations? In the past few years, learning discriminative CNNs (supervisedly or unsupervisedly) have shown very promising results in computer vision. But discriminative training is not the only way. Recently researchers start looking into generating images via deep neural networks. Some of these generative models such as Variational Auto-encoder~\cite{} and Deep Adversarial Networks~\cite{} have become very popular. These works not only show realistic images generated by CNNs, but also show that the learned representations can be transferred to many other vision tasks.

In this paper, we propose to learn deep representations via 3D rendering with generative models. Specifically, given a 3D representation such as surface normal or depth image of a indoor scene, we want to render it and generate a realistic image whose structure is well-aligned with the 3D representation. Our system is built upon the adversarial training proposed by Goodfellow et al.~\cite{}, which is a process of training two networks, i.e., generative network and discriminative network, to compete against each other so that the generative model can generate images which look real. We first try to train the adversarial networks conditioned on the 3D representations (e.g., surface normal), which already works reasonably well. However, the simple loss of real or fake in adversarial training cannot handle the small details in the images. Thus we propose to add pixel-wise constraints in the adversarial training. To give the image pixel-wise constraint, one simple way is to calculate Euclidean distance between the generated image and the real image as one of the loss. However, this method averages the pixel outputs and make the model generate the images with the same color.

Instead of using Euclidean loss, we propose an alternative way. Our pixel-wise constraint is based on the assumption that if the generated image is real enough, we should be able to reconstruct or predict the 3D structure based on the generated RGB image. To do this, we first train a Fully Convolutional Network (FCN)~\cite{} for surface normal estimation, whose performance is close to the state-of-the-art method~\cite{}. Then we borrow this network as another supervision during adversarial training. Specifically, given the image generated from the generated network, we feed the image not only into the discriminative network, but also the surface normal prediction network. We calculate the losses from both networks and back-prop the gradients jointly. In this case, the output image should not only be real, but also be able to perform 3D estimation. Note that we fix the weights of the FCN during training.

After learning the deep representation, we explore the application of the networks. Notice that the discriminative network takes the 3D representation and RGB images as inputs and try to match

